ParaRNN: Unlocking Parallel Training of Nonlinear RNNs for Large Language Models

Recurrent Neural Networks (RNNs) laid the foundation for sequence modeling, but their intrinsic sequential nature restricts parallel computation, creating a fundamental barrier to scaling. This has led to the dominance of parallelizable architectures like Transformers and, more recently, State Space Models (SSMs). While SSMs achieve efficient parallelization through structured linear recurrences, this linearity constraint limits their expressive power and precludes modeling complex, nonlinear sequence-wise dependencies. To address this, we present ParaRNN, a framework that breaks the sequence-parallelization barrier for nonlinear RNNs. Building on prior work, we cast the sequence of nonlinear recurrence relationships as a single system of equations, which we solve in parallel using Newton's iterations combined with custom parallel reductions. Our implementation achieves speedups of up to 665x over naive sequential application, allowing training nonlinear RNNs at unprecedented scales. To showcase this, we apply ParaRNN to adaptations of LSTM and GRU architectures, successfully training models of 7B parameters that attain perplexity comparable to similarly-sized Transformers and Mamba2 architectures. To accelerate research in efficient sequence modeling, we release the ParaRNN codebase as an open-source framework for automatic training-parallelization of nonlinear RNNs, enabling researchers and practitioners to explore new nonlinear RNN models at scale.

==> iclr2026/data/data_kernel_time_vs_chunksize.csv <==
0,1,2,3,4,5,6,7,8,9,10,11
4.0,0.007488,0.007072,0.00768,0.007584,0.009184,0.00848,0.008832,0.010144,0.012,0.031104,0.007584
8.0,0.007264,0.007072,0.00768,0.007584,0.009376,0.00848,0.008832,0.010208,0.012032,0.031104,0.007552
16.0,0.007488,0.007072,0.00768,0.007584,0.009184,0.00848,0.008864,0.010208,0.011872,0.031136,0.007584
32.0,0.007232,0.007072,0.007712,0.007584,0.009184,0.008416,0.008832,0.010144,0.01184,0.0312,0.007552
64.0,0.00752,0.007072,0.00768,0.00752,0.009184,0.008704,0.008896,0.010208,0.011872,0.03136,0.007584
128.0,0.007744,0.007296,0.00768,0.007584,0.009376,0.008992,0.009152,0.0104,0.012064,0.031808,0.00736
256.0,0.008,0.007424,0.007872,0.007584,0.009376,0.009248,0.009472,0.01072,0.012512,0.032448,0.007808
512.0,0.008256,0.007744,0.008192,0.008032,0.009824,0.010016,0.010112,0.011456,0.013632,0.03456,0.00848
1024.0,0.00848,0.007968,0.008448,0.00848,0.010496,0.011296,0.01104,0.013024,0.016544,0.038816,0.008704
2048.0,0.010496,0.008192,0.009216,0.0096,0.012096,0.016448,0.013504,0.016224,0.022816,0.046016,0.009408
4096.0,0.014496,0.010336,0.01024,0.011616,0.015744,0.026464,0.021408,0.0248,0.034464,0.060608,0.012576
8192.0,0.022656,0.01472,0.014208,0.017248,0.0232,0.04672,0.036864,0.043328,0.058112,0.090016,0.018912
16384.0,0.039232,0.023392,0.022272,0.028384,0.037536,0.068192,0.066816,0.080256,0.111136,0.150688,0.031136
32768.0,0.060256,0.041504,0.038368,0.051456,0.068768,0.068704,0.091008,0.15504,0.217344,0.29536,0.05584
65536.0,0.060192,0.076704,0.071136,0.097056,0.131712,0.07232,0.097632,0.099552,0.430304,0.584672,0.105824
131072.0,0.0632,0.076448,0.064064,0.188832,0.257344,0.076192,0.09744,0.098176,0.18544,1.165696,0.203232
262144.0,0.07104,0.086368,0.070496,0.100672,0.508352,0.084704,0.118656,0.106464,0.18688,0.379296,0.401056
524288.0,0.0712,0.085728,0.074944,0.102464,0.1088,0.10384,0.14976,0.163392,0.21056,0.384512,0.795392
1048576.0,0.082144,0.092928,0.085024,0.127712,0.1184,0.139424,0.208736,0.249184,0.40928,0.466528,1.638112
2097152.0,-1.0,0.116544,0.113952,0.182688,0.228832,-1.0,0.314784,0.424352,0.673248,1.05664,3.953728


==> iclr2026/data/data_kernel_time_vs_seqlength.csv <==
0,1,2,3,4,5
4.0,0.008128,0.007072,0.01312,0.008832,0.007584
8.0,0.014464,0.007072,0.017888,0.008832,0.007552
16.0,0.014688,0.007072,0.022432,0.008864,0.007584
32.0,0.020992,0.007072,0.026976,0.008832,0.007552
64.0,0.02144,0.007072,0.032256,0.008896,0.007584
128.0,0.027456,0.007296,0.038752,0.009152,0.00736
256.0,0.030656,0.007424,0.046112,0.009472,0.007808
512.0,0.04128,0.007744,0.05312,0.010112,0.00848
1024.0,0.0416,0.007968,0.058784,0.01104,0.008704
2048.0,0.050048,0.008192,0.06496,0.013504,0.009408
4096.0,0.051072,0.010336,0.071456,0.021408,0.012576
8192.0,0.059712,0.01472,0.08032,0.036864,0.018912
16384.0,0.061984,0.023392,0.089696,0.066816,0.031136
32768.0,0.074048,0.041504,0.103936,0.091008,0.05584
65536.0,0.079872,0.076704,0.125984,0.097632,0.105824
131072.0,0.097408,0.076448,0.156384,0.09744,0.203232
262144.0,0.24832,0.086368,0.205024,0.118656,0.401056
524288.0,0.156096,0.085728,0.319008,0.14976,0.795392
1048576.0,0.691328,0.092928,1.012096,0.208736,1.638112
2097152.0,0.632096,0.116544,1.844672,0.314784,3.953728


==> iclr2026/data/data_model_app_vs_chunksize.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
4.0,0.039552,0.030496,0.038144,0.044032,0.045984,0.013856,0.016864,0.021056,0.032768,0.062304,0.082624,0.064032,0.082528,0.098304,0.165568,0.019264,0.03216,0.051616,0.101376,0.222816
8.0,0.038368,0.030272,0.0384,0.043008,0.046304,0.0136,0.016704,0.021376,0.032768,0.062528,0.08208,0.064,0.083168,0.098304,0.165888,0.019232,0.03216,0.051808,0.101376,0.223392
16.0,0.040096,0.030656,0.037696,0.043008,0.046688,0.0136,0.017056,0.021696,0.033792,0.062336,0.083072,0.065312,0.08432,0.099328,0.167744,0.019264,0.03216,0.05184,0.101376,0.222496
32.0,0.040128,0.030656,0.036768,0.041984,0.046976,0.016864,0.017024,0.021824,0.033792,0.063808,0.083872,0.064704,0.08416,0.099328,0.16736,0.023584,0.032128,0.05184,0.1024,0.223552
64.0,0.04192,0.031456,0.038976,0.044032,0.047744,0.014624,0.017312,0.02192,0.033792,0.0648,0.193984,0.066112,0.164896,0.161792,0.196352,0.020256,0.03232,0.051584,0.101376,0.22304
128.0,0.040384,0.030912,0.03824,0.043008,0.046208,0.015008,0.01792,0.021728,0.033792,0.064512,0.18608,0.069856,0.137824,0.24064,0.246304,0.020992,0.034304,0.05184,0.118784,0.223776
256.0,0.034368,0.033376,0.03232,0.034816,0.038976,0.015648,0.0184,0.022432,0.034816,0.064032,0.206176,0.0728,0.196608,0.16896,0.21904,0.021792,0.035168,0.053984,0.101376,0.224032
512.0,0.035296,0.035008,0.033504,0.036864,0.039744,0.016352,0.019232,0.023232,0.03584,0.065056,0.210752,0.075712,0.207616,0.17408,0.204096,0.028288,0.036672,0.054912,0.104448,0.22576
1024.0,0.035968,0.036224,0.034912,0.037888,0.042368,0.016672,0.01984,0.023872,0.036864,0.06704,0.212,0.078464,0.151584,0.196608,0.238944,0.026624,0.038624,0.05664,0.106496,0.231712
2048.0,0.042592,0.036544,0.03792,0.04096,0.047712,0.025152,0.020512,0.02496,0.037888,0.07008,0.2432,0.08832,0.168256,0.18432,0.228128,0.045056,0.043168,0.060352,0.110592,0.23776
4096.0,0.054816,0.043488,0.041408,0.049152,0.0592,0.042272,0.03216,0.026528,0.04096,0.076384,0.221344,0.112224,0.19296,0.188416,0.231232,0.082528,0.077376,0.069984,0.118784,0.247744
8192.0,0.080032,0.056896,0.054272,0.06656,0.081952,0.076352,0.055872,0.045952,0.049152,0.091008,0.203648,0.160416,0.294944,0.227328,0.321024,0.156416,0.145664,0.131936,0.137216,0.267296
16384.0,0.132032,0.084576,0.07888,0.101376,0.125408,0.144032,0.1032,0.083968,0.091136,0.115488,0.671296,0.256192,0.483008,0.468992,0.506944,0.304512,0.282816,0.256672,0.26624,0.309344
32768.0,0.397216,0.13712,0.128928,0.171008,0.220992,0.279872,0.197696,0.160384,0.175104,0.222848,0.68624,0.545408,0.522624,0.714752,0.942816,0.601056,0.556512,0.506496,0.52736,0.613792
65536.0,0.405632,0.313984,0.227776,0.310272,0.410304,0.550816,0.38624,0.31376,0.34304,0.43616,0.757376,0.559264,0.881216,1.56672,2.050464,1.193632,1.103968,1.006944,1.045504,1.223168
131072.0,0.405696,0.320032,0.44144,0.5888,0.790464,1.091904,0.764096,0.620608,0.679936,0.864864,1.194976,0.729536,1.3528,1.311744,3.786208,2.37776,2.200352,2.004128,2.08384,2.4408


==> iclr2026/data/data_model_app_vs_seqlength.csv <==
0,1,2,3,4,5,6,7,8,9
4.0,0.009312,0.03216,0.030496,0.013856,0.024704,0.068576,0.064032,0.019264,0.031872
8.0,0.010528,0.039296,0.030272,0.0136,0.043296,0.081536,0.064,0.019232,0.032896
16.0,0.015776,0.062816,0.030656,0.0136,0.098016,0.103872,0.065312,0.019264,0.032992
32.0,0.155936,0.063904,0.030656,0.016864,0.660384,0.141472,0.064704,0.023584,0.03312
64.0,0.773088,0.085376,0.031456,0.014624,1.722656,0.189728,0.066112,0.020256,0.034464
128.0,1.996512,0.07216,0.030912,0.015008,3.963904,0.234752,0.069856,0.020992,0.035392
256.0,4.733536,0.098016,0.033376,0.015648,10.668064,0.319168,0.0728,0.021792,0.038272
512.0,10.876352,0.126464,0.035008,0.016352,18.79616,0.361632,0.075712,0.028288,0.042016
1024.0,-1.0,0.215712,0.036224,0.016672,-1.0,0.386144,0.078464,0.026624,0.043776
2048.0,-1.0,0.202336,0.036544,0.025152,-1.0,0.460448,0.08832,0.045056,0.048576
4096.0,-1.0,0.209152,0.043488,0.042272,-1.0,0.531392,0.112224,0.082528,0.073312
8192.0,-1.0,0.328448,0.056896,0.076352,-1.0,0.613184,0.160416,0.156416,0.118336
16384.0,-1.0,1.191488,0.084576,0.144032,-1.0,0.8752,0.256192,0.304512,0.425312
32768.0,-1.0,0.746848,0.13712,0.279872,-1.0,0.950656,0.545408,0.601056,0.46592
65536.0,-1.0,1.131712,0.313984,0.550816,-1.0,1.1552,0.559264,1.193632,0.801344
131072.0,-1.0,1.596032,0.320032,1.091904,-1.0,1.164512,0.729536,2.37776,2.47376


==> iclr2026/data/data_model_app_vs_seqlength2.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18
4.0,0.009312,0.03216,0.030496,0.013856,0.024704,0.068576,0.064032,0.019264,0.031872,0.142624,0.501888,0.458752,0.241312,0.204,0.648448,0.591488,0.330784,0.964608
8.0,0.010528,0.039296,0.030272,0.0136,0.043296,0.081536,0.064,0.019232,0.032896,0.373216,0.544512,0.448736,0.342048,0.562144,0.73904,0.585152,0.322432,0.955296
16.0,0.015776,0.062816,0.030656,0.0136,0.098016,0.103872,0.065312,0.019264,0.032992,0.975136,0.616064,0.445952,0.244224,1.23728,0.872768,0.596064,0.356736,0.964256
32.0,0.155936,0.063904,0.030656,0.016864,0.660384,0.141472,0.064704,0.023584,0.03312,1.92224,0.64464,0.441376,0.245376,2.45808,0.969984,0.593248,0.43264,0.979264
64.0,0.773088,0.085376,0.031456,0.014624,1.722656,0.189728,0.066112,0.020256,0.034464,3.84368,0.819872,0.444608,0.31488,4.923488,1.066976,0.587808,0.408992,0.982016
128.0,1.996512,0.07216,0.030912,0.015008,3.963904,0.234752,0.069856,0.020992,0.035392,7.905312,0.802688,0.452512,0.260832,9.575648,1.140608,0.581088,0.51504,0.9888
256.0,4.733536,0.098016,0.033376,0.015648,10.668064,0.319168,0.0728,0.021792,0.038272,15.516896,0.889664,0.449088,0.412288,19.01328,1.213664,0.614784,0.519264,0.973472
512.0,10.876352,0.126464,0.035008,0.016352,18.79616,0.361632,0.075712,0.028288,0.042016,31.111649,1.038048,0.460352,0.415136,39.72493,1.321984,0.592224,0.5168,0.979968
1024.0,-1.0,0.215712,0.036224,0.016672,-1.0,0.386144,0.078464,0.026624,0.043776,-1.0,1.207648,0.460992,0.419712,-1.0,1.397024,0.616768,0.54336,0.98848
2048.0,-1.0,0.202336,0.036544,0.025152,-1.0,0.460448,0.08832,0.045056,0.048576,-1.0,1.172288,0.461024,0.397376,-1.0,1.504672,0.59536,0.531296,1.002048
4096.0,-1.0,0.209152,0.043488,0.042272,-1.0,0.531392,0.112224,0.082528,0.073312,-1.0,1.2584,0.495488,0.411744,-1.0,1.6008,0.62176,0.624768,0.998496
8192.0,-1.0,0.328448,0.056896,0.076352,-1.0,0.613184,0.160416,0.156416,0.118336,-1.0,1.417056,0.491776,0.3888,-1.0,1.711616,0.676512,0.616256,1.23296
16384.0,-1.0,1.191488,0.084576,0.144032,-1.0,0.8752,0.256192,0.304512,0.425312,-1.0,1.514112,0.551264,0.479488,-1.0,1.913984,0.855488,0.69584,1.620928
32768.0,-1.0,0.746848,0.13712,0.279872,-1.0,0.950656,0.545408,0.601056,0.46592,-1.0,1.598336,0.604864,0.565408,-1.0,2.200352,1.350336,0.892224,1.732544
65536.0,-1.0,1.131712,0.313984,0.550816,-1.0,1.1552,0.559264,1.193632,0.801344,-1.0,2.291104,0.960256,0.838624,-1.0,2.400224,1.355232,1.699168,3.143808
131072.0,-1.0,1.596032,0.320032,1.091904,-1.0,1.164512,0.729536,2.37776,2.47376,-1.0,2.93872,1.133792,1.614944,-1.0,2.85024,1.56864,3.308288,5.840576


==> iclr2026/data/data_newton_convergence.csv <==
iteration,gru_random_32,gru_random_64,gru_random_128,gru_random_256,gru_random_512,gru_random_1024,gru_random_2048,gru_pretrained_32,gru_pretrained_64,gru_pretrained_128,gru_pretrained_256,gru_pretrained_512,gru_pretrained_1024,gru_pretrained_2048,lstm_random_32,lstm_random_64,lstm_random_128,lstm_random_256,lstm_random_512,lstm_random_1024,lstm_random_2048,lstm_pretrained_32,lstm_pretrained_64,lstm_pretrained_128,lstm_pretrained_256,lstm_pretrained_512,lstm_pretrained_1024,lstm_pretrained_2048
0,0.1313159019,0.1320407093,0.1345414221,0.1347237974,0.1367654204,0.1398462951,0.1381888092,0.8005301356,0.7404830456,0.8178613186,0.7902572751,0.9691808820,0.7957835793,0.9649423957,0.0213922057,0.0226914156,0.0225270651,0.0230514240,0.0237579402,0.0234887823,0.0232265573,0.8115669489,0.6522542238,0.6986872554,0.6088987589,0.8515564799,0.9027720690,0.7686404586
1,0.0008989275,0.0009364188,0.0009118915,0.0009408891,0.0009360909,0.0009552836,0.0009518564,0.0065917075,0.0105969906,0.0272681713,0.0153932571,0.0366516113,0.0259256363,0.0340429544,0.0169259086,0.0297160670,0.0373101607,0.0380397514,0.0388810560,0.0381983519,0.0384882465,0.1060231924,0.1417323649,0.1417803168,0.1536483318,0.1323759854,0.1601560265,0.1532556862
2,0.0000001192,0.0000000894,0.0000001192,0.0000000894,0.0000001192,0.0000001192,0.0000001192,0.0000035167,0.0000085831,0.0000827312,0.0000582933,0.0002648234,0.0002125502,0.0002442002,0.0000007898,0.0000068843,0.0000193492,0.0000225902,0.0000234470,0.0000231862,0.0000232384,0.0004634559,0.0005633831,0.0006968006,0.0008621439,0.0014477968,0.0011970401,0.0023442209
3,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000894,0.0000001192,0.0000001192,0.0000002086,0.0000001341,0.0000001788,0.0000001788,0.0000002384,0.0000000410,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001788,0.0000001192,0.0000002608,0.0000028983,0.0000014901,0.0000010729
4,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001490,0.0000001192,0.0000001788,0.0000001788,0.0000000298,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001788,0.0000001192
5,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001490,0.0000001192,0.0000001192,0.0000001192,0.0000000298,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001490,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001490
6,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000000298,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001788,0.0000001192
7,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000000298,0.0000000298,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192
8,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000000298,0.0000000298,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192
9,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000000298,0.0000000298,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192
10,0.0000000298,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000000149,0.0000000298,0.0000000596,0.0000000596,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192,0.0000001192

==> iclr2026/data/data_throughput_timings.csv <==
max_new_tokens,batch_size,prompt_batch_length,repetition,GRU elapsed_time,GRU throughput,LSTM elapsed_time,LSTM throughput,Mamba2 elapsed_time,Mamba2 throughput,Trans elapsed_time,Trans throughput
1,3,11,0,0.1296768188476560,7.711478496205220,0.1836664676666260,5.4446519972012900,0.0795695781707763,12.567617209855600,0.0245807170867919,40.682295657572000
2,3,11,0,0.1553962230682370,12.870325677875500,0.2123651504516600,9.417741073553650,0.1156690120697020,17.290715674089100,0.049330711364746,40.542695304193200
4,3,11,0,0.2087316513061520,19.163361066564300,0.2712152004241940,14.748435905302500,0.1890907287597660,21.153866327745200,0.0990262031555175,40.39334915949600
8,3,11,0,0.3163659572601320,25.28717081092900,0.3791375160217290,21.10052332447500,0.3363850116729740,23.782272462773800,0.200552225112915,39.88985909029850
16,3,11,0,0.5352954864501950,29.890033458163000,0.6038014888763430,26.498775333885900,0.6339740753173830,25.23762504324800,0.4333419799804690,36.92234018204550
32,3,11,0,0.9576334953308100,33.41570669366130,1.061783790588380,30.137962439855500,1.2263000011444100,26.094756560496600,0.9596028327941900,33.347129569034100
64,3,11,0,1.8177156448364300,35.20902743055790,1.944952726364140,32.905684098369100,2.401536464691160,26.649605759049100,2.361464738845830,27.101823265538300
128,3,11,0,3.5470361709594700,36.08646594809770,3.7483489513397200,34.14836816466910,4.808844327926640,26.617621879889000,6.785562753677370,18.863579138020900
256,3,11,0,7.004705667495730,36.546860375294400,7.365204095840450,34.7580320475542,9.47936725616455,27.00602192973590,21.22091770172120,12.063568767303400
512,3,11,0,14.228549480438200,35.983991249699100,14.654278993606600,34.93860054277510,18.947461128234900,27.02209000640380,73.13968801498410,7.000303308582700
1024,3,11,0,27.566896200180100,37.14600267524180,29.07607340812680,35.2179603355173,37.97686982154850,26.96378097541290,269.54482436180100,3.7989970774787300
2048,3,11,0,55.30562424659730,37.030591877389500,57.90209984779360,35.37004712063200,75.37612724304200,27.17040626664790,1032.1225187778500,1.9842605531221900
